Universality of one-dimensional Fermi systems, I. Response functions and critical exponents

The critical behavior of one-dimensional interacting Fermi systems is expected to display universality features, called Luttinger liquid behavior. Critical exponents and certain thermodynamic quantities are expected to be related among each others by model-independent formulas. We establish such relations, the proof of which has represented a challenging mathematical problem, for a general model of spinning fermions on a one dimensional lattice; interactions are short ranged and satisfy a positivity condition which makes the model critical at zero temperature. Proofs are reported in two papers: in the present one, we demonstrate that the zero temperature response functions in the thermodynamic limit are Borel summable and have anomalous power-law decay with multiplicative logarithmic corrections. Critical exponents are expressed in terms of convergent expansions and depend on all the model details. All results are valid for the special case of the Hubbard model.

==> fig50.txt <==
\ins{30pt}{85pt}{$r$} \ins{50pt}{85pt}{$v_0$} \ins{130pt}{100pt}{$v$}
\ins{35pt}{-5pt}{$h$} \ins{52pt}{-5pt}{$h+1$} \ins{135pt}{-5pt}{$h_{v}$}
\ins{235pt}{-5pt}{$N$} \ins{255pt}{-5pt}{$N+1$}

